Schemes for the observation of photon correlation functions in circuit QED with linear detectors

Correlations are important tools in the characterization of quantum fields. They can be used to describe statistical properties of the fields, such as bunching and anti-bunching, as well as to perform field state tomography. Here we analyse experiments by Bozyigit et al. [arXiv:1002.3738] where correlation functions can be observed using the measurement records of linear detectors (i.e. quadrature measurements), instead of relying on intensity or number detectors. We also describe how large amplitude noise introduced by these detectors can be quantified and subtracted from the data. This enables, in particular, the observation of first- and second-order coherence functions of microwave photon fields generated using circuit quantum-electrodynamics and propagating in superconducting transmission lines under the condition that noise is sufficiently low.

==> abstract.txt <==
Correlations are important tools in the characterization of quantum fields, as they can be used to describe statistical properties of the fields, such as bunching and anti-bunching, as well as to perform field state tomography. Here we analyse experiments by Bozyigit et al. [arXiv:1002.3738] where correlation functions can be observed using the measurement records of linear detectors (i.e.  quadrature measurements), instead of relying on intensity or number detectors.  We also describe how large amplitude noise introduced by these detectors can be quantified and subtracted from the data.  This enables, in particular, the observation of first- and second-order coherence functions of microwave photon fields generated using circuit quantum-electrodynamics and propagating in superconducting transmission lines under the condition that noise is sufficiently low.

